Measuring the initial mass of 44Ti in SN 1987A through the 44Sc emission line

Context. Deriving the mass and large-scale asymmetries of radioactive isotopes offers valuable insights into the complex phases of a supernova explosion. Important examples are $^{56}$Ni, with its decay products $^{56}$Co and $^{56}$Fe, and $^{44}$Ti, which are studied through their X-rays emission lines and provide a powerful diagnostic tool to probe the explosive nucleosynthesis processes in the inner layers of the exploding star. Aims. In this framework, SN 1987A provides a privileged laboratory being the youngest supernova remnant from which the mass of Ti has been estimated. However, some tension exists in determining the initial mass of $^{44}$Ti. Previous analysis, relying on \textit{NuSTAR} and \textit{INTEGRAL} data, report $M_{44} = (1.5 \pm 0.3) \times 10^{-4}$ $M_\odot$ and $M_{44}=(3.1 \pm 0.8) \times 10^{-4} M_\odot$, respectively. In this paper we estimate the initial mass of $^{44}$Ti via its decay product, the $^{44}$Sc emission line at 4.09 keV, using \textit{Chandra} observations. Methods. We perform multi-epoch spectral analysis focusing on the inner part of the remnant, to minimize the contamination from the X-ray emission stemming from the shocked plasma. As a result, we provide the detection of $^{44}$Sc emission line in the central part of SN 1987A with a $\sim$99.7\% (3 $\sigma$) significance. Results. The simultaneous fit of the spectra extracted from observations between 2016 and 2021 provides a line flux of $6.8^{+2.2}_{-2.3}\times 10^{-7}$ photons s$^{-1}$ cm$^{-2}$ corresponding to a $^{44}$Ti mass $M_{44}=(1.6\pm0.5) \times 10^{-4} M_\odot$ (errors at the $90\%$ confidence level). The results obtained with our spectral analysis seem to align with those derived with NuSTAR.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

